Evidence of bimodal physical properties of intervening, optically-thin CIII absorbers at z ~ 2.5

We present the Voigt profile analysis of 132 intervening CIV+CIII components associated with optically-thin HI absorbers at 2.1 < z < 3.4 in the 19 high-quality UVES/VLT and HIRES/Keck QSO spectra. For log N(CIV) = [11.7, 14.1], N(CIII) is proportional to N(CIV) with an exponent (1.42 +- 0.11) and < N(CIII)/N(CIV) > = 1.0 +- 0.3 with a negligible redshift evolution. For 54 CIV components tied (aligned) with HI at log N(HI) = [12.2, 16.0] and log N(CIV) = [11.8, 13.8], the gas temperature T_b estimated from absorption line widths is well-approximated to a Gaussian peaking at log T_b ~ 4.4 +- 0.3 for log T_b = [3.5, 5.5], with a negligible non-thermal contribution. For 32 of 54 tied HI+CIV pairs, also tied with CIII at log N(CIII) = [11.7, 13.8], we ran both photoionisation equilibrium (PIE) and non-PIE (using a fixed temperature T_b) Cloudy models for the Haardt-Madau QSO+galaxy 2012 UV background. We find evidence of bimodality in observed and derived physical properties. High-metallicity branch absorbers have a carbon abundance [C/H]_temp > -1.0, a line-of-sight length L_temp < 20 kpc, and a total (neutral and ionised) hydrogen volume density log n(H, temp) = [-4.5, -3.3] and and log T_b = [3.9, 4.5]. Low-metallicity branch absorbers have [C/H]_temp < -1.0, L_temp = [20, 480] kpc and log n(H, temp) = [-5.2, -4.3] and log T_b ~ 4.5. High-metallicity branch absorbers seem to be originated from extended disks, inner halos or outflowing gas of intervening galaxies, while low-metallicity absorbers are produced by galactic halos or the surrounding IGM filament.

==> table2.dat <==
%% Line lists of individual CIII absorbers, an auxiliary table for a paper titled
%%     Evidence of bimodal physical properties of intervening, optically-thin C III absorbers
%%                             at z ~ 2.5
%% by
%% T.-S. Kim, R. F. Carswell and D. Ranquist,
%% submitted to MNRAS
%%
%% 1st column: QSO
%% 2nd column: ion
%% 3rd, 4th columns: relative velocity and error in km/sec
%% 5th, 6th columns: redshift and error
%% 7th, 8th columns: linewidth b and error in km/sec.
%% 9th, 10th columns: logarithmic column density divided by 1 cm^-2. The
%%     upper limit is indicated with a $b$ error of 0.00, while the lower
%%     limit is with a $b$ error of 1.00.
%% Note that only the reference ion C IV has a VPFIT-estimated error on redshifts and b,
%%     when C III and/or H I are tied with C IV. In this case, the errors of the tied
%%     parameters of C III/H I are marked as zero.


      Q0055-269   C IV     -17.21     8.97  3.255963  0.000030   12.61    1.97 12.92  0.09
      Q0055-269   C IV       0.00     3.29  3.256208  0.000011    9.03    0.82 13.02  0.07
      Q0055-269   C III      0.00     0.00  3.256208  0.000000    9.03    0.00 13.13  0.11
      Q0055-269   H I        6.46    16.74  3.256300  0.000056   34.14    2.98 15.18  0.08
      Q0055-269   C III     29.51     0.00  3.256628  0.000000   10.81    0.00 12.45  0.16
      Q0055-269   C IV      29.51     6.58  3.256628  0.000022   10.81    2.18 12.63  0.09
      Q0055-269   H I       48.54    16.15  3.256899  0.000054   14.37    3.46 14.49  0.24
      Q0055-269   C IV      51.42     3.29  3.256940  0.000011   11.45    1.16 12.95  0.04
      Q0055-269   C III     51.42     0.00  3.256940  0.000000   11.45    0.00 13.01  0.04
      Q0055-269   C III     80.86     0.00  3.257359  0.000000   10.75    0.00 12.54  0.06
      Q0055-269   H I       80.86     0.00  3.257359  0.000000   24.74    0.90 13.93  0.02
      Q0055-269   C IV      80.86     2.39  3.257359  0.000008   10.75    0.85 12.76  0.03
      Q0055-269   C II      80.86     0.00  3.257359  0.000000   10.77    0.00 12.30  0.00

      Q0055-269   C IV     -14.49     9.27  3.085687  0.000031    5.67    2.89 12.23  0.20
      Q0055-269   H I       -5.71     3.29  3.085807  0.000011   35.69    0.62 15.36  0.02
      Q0055-269   C III      0.00     0.00  3.085885  0.000000    7.26    0.00 13.57  0.29
      Q0055-269   C IV       0.00     1.79  3.085885  0.000006    7.26    0.83 13.04  0.04
      Q0055-269   C IV      20.27     5.38  3.086162  0.000018    6.97    2.19 12.28  0.09

      Q0055-269   H I     -195.81     7.77  3.036150  0.000026   34.51    1.33 14.22  0.03
      Q0055-269   C IV    -193.37     8.67  3.036183  0.000029   11.80    2.42 12.25  0.07
      Q0055-269   H I     -130.81     6.28  3.037028  0.000021   32.82    2.31 14.33  0.03
      Q0055-269   C II    -116.82     0.00  3.037217  0.000000   26.83    0.00 12.95  0.00
      Q0055-269   C III   -116.82     0.00  3.037217  0.000000   26.83    0.00 12.50  0.00
      Q0055-269   C IV    -116.82    13.75  3.037217  0.000046   24.10    4.45 12.45  0.06
      Q0055-269   H I      -29.46    10.76  3.038397  0.000036   43.55    1.91 14.50  0.05
      Q0055-269   C III      0.00     0.00  3.038795  0.000000   14.38    0.00 12.59  0.15
      Q0055-269   C IV       0.00     3.59  3.038795  0.000012   14.38    1.41 12.72  0.04
      Q0055-269   H I        0.00     0.00  3.038795  0.000000   22.30    1.16 14.60  0.04
      Q0055-269   C II       0.00     0.00  3.038795  0.000000   15.79    0.00 12.70  0.00

      Q0055-269   C III   -107.73     0.00  2.742751  0.000000   19.34    0.00 12.52  0.15
      Q0055-269   C IV    -107.73    14.65  2.742751  0.000049   19.34    6.13 12.25  0.15
      Q0055-269   C III    -61.73     0.00  2.743327  0.000000   14.00    0.00 12.30  0.18
      Q0055-269   C IV     -61.73    10.46  2.743327  0.000035   14.00    4.85 12.35  0.12
      Q0055-269   C II     -61.73     0.00  2.743327  0.000000   16.71    0.00 12.55  0.00
      Q0055-269   H I      -50.47   107.34  2.743468  0.000359   51.40   10.67 15.01  0.37
      Q0055-269   C IV     -30.35     5.08  2.743720  0.000017    8.83    2.31 12.48  0.09
      Q0055-269   H I      -30.35     0.00  2.743720  0.000000   24.17   10.14 14.78  0.39
      Q0055-269   C III    -30.35     0.00  2.743720  0.000000    8.83    0.00 12.27  0.19
      Q0055-269   C III      0.00     0.00  2.744100  0.000000   16.26    0.00 12.98  0.06
      Q0055-269   C IV       0.00     4.49  2.744100  0.000015   16.26    1.95 12.79  0.05
      Q0055-269   H I        0.00     0.00  2.744100  0.000000   26.74    4.77 15.12  0.13

    PKS2126-158   H I      -32.96     9.57  2.972577  0.000032   20.39    1.27 13.15  0.09
    PKS2126-158   C II       0.00     0.00  2.973015  0.000000   13.23    0.00 11.45  0.00
    PKS2126-158   H I        0.00     0.00  2.973015  0.000000   23.76    0.18 14.36  0.01
    PKS2126-158   C IV       0.00     1.20  2.973015  0.000004   12.49    0.74 12.18  0.03
    PKS2126-158   C III      0.00     0.00  2.973015  0.000000   12.49    0.00 12.25  0.03

    PKS2126-158   C IV     -38.93    11.66  2.678471  0.000039   13.65    3.88 12.29  0.13
    PKS2126-158   C II     -38.93     0.00  2.678471  0.000000   17.53    0.00 12.15  0.00
    PKS2126-158   C IV     -13.33     2.69  2.678786  0.000009   10.00    0.67 13.63  0.04
    PKS2126-158   C III    -13.33     0.00  2.678786  0.000000   10.00    0.00 13.13  0.06
    PKS2126-158   C III      0.00     0.00  2.678950  0.000000    6.50    0.00 13.99  0.12
    PKS2126-158   C IV       0.00     0.60  2.678950  0.000002    6.50    0.25 14.00  0.02
    PKS2126-158   H I        1.22     2.39  2.678965  0.000008   20.32    1.11 13.96  0.04
    PKS2126-158   C IV      14.06     6.88  2.679123  0.000023   10.32    1.38 12.88  0.10

    HS1425+6099   H I      -51.76     7.77  3.094691  0.000026   38.69    1.03 14.43  0.03
    HS1425+6099   C III    -11.02     0.00  3.095249  0.000000   22.20    0.00 12.78  0.05
    HS1425+6099   C II     -11.02     0.00  3.095249  0.000000   23.69    0.00 12.25  0.00
    HS1425+6099   C IV     -11.02     7.18  3.095249  0.000024   22.20    1.49 12.69  0.04
    HS1425+6099   C IV       0.00     0.60  3.095400  0.000002    6.09    0.33 12.79  0.03
    HS1425+6099   C II       0.00     0.00  3.095400  0.000000    6.42    0.00 11.90  0.00
    HS1425+6099   C III      0.00     0.00  3.095400  0.000000    6.09    0.00 13.00  0.03
    HS1425+6099   H I        2.63     2.99  3.095436  0.000010   24.90    0.96 15.17  0.03
    HS1425+6099   C III     34.68     0.00  3.095875  0.000000   11.05    0.00 12.35  0.06
    HS1425+6099   C IV      34.68     2.69  3.095875  0.000009   11.05    1.01 12.43  0.03
    HS1425+6099   C II      34.68     0.00  3.095875  0.000000   11.00    0.00 12.10  0.00
    HS1425+6099   H I       37.38    85.81  3.095912  0.000287   36.67   13.25 13.89  0.41

    HS1425+6099   H I      -33.21    13.16  3.024272  0.000044   35.59    1.84 14.36  0.06
    HS1425+6099   C II       0.00     0.00  3.024719  0.000000   13.17    0.00 12.30  0.00
    HS1425+6099   C IV       0.00     2.39  3.024719  0.000008   11.18    1.99 12.11  0.06
    HS1425+6099   H I        0.00     0.00  3.024719  0.000000   21.81    1.01 14.75  0.04
    HS1425+6099   C III      0.00     0.00  3.024719  0.000000   11.00    0.00 12.10  0.00
    HS1425+6099   H I       36.70    10.76  3.025213  0.000036   33.95    1.70 14.45  0.05

    HS1425+6099   C III    -48.12     0.00  2.963411  0.000000   22.62    0.00 13.08  0.03
    HS1425+6099   C II     -48.12     0.00  2.963411  0.000000   22.61    0.00 12.20  0.00
    HS1425+6099   C IV     -48.12     1.79  2.963411  0.000006   22.62    0.69 12.84  0.01
    HS1425+6099   H I      -14.93    23.02  2.963851  0.000077   41.54    2.34 15.05  0.13
    HS1425+6099   C III      0.00     0.00  2.964049  0.000000   11.15    0.00 13.44  0.05
    HS1425+6099   C IV       0.00     0.60  2.964049  0.000002   11.15    0.18 13.04  0.01
    HS1425+6099   C II       0.00     0.00  2.964049  0.000000   11.15    0.00 12.30  0.00
    HS1425+6099   H I        7.47     5.98  2.964148  0.000020   27.94    1.60 15.45  0.06
    HS1425+6099   H I       19.84    54.42  2.964312  0.000182   57.48    3.57 14.25  0.24

    HS1425+6099   H I      -74.32    54.42  2.949686  0.000182   23.68   18.56 13.49  0.57
    HS1425+6099   C IV     -40.72    20.03  2.950130  0.000067   26.13    4.33 12.79  0.10
    HS1425+6099   C II     -40.72     0.00  2.950130  0.000000   24.37    0.00 12.25  0.00
    HS1425+6099   C III    -40.72     0.00  2.950130  0.000000   26.13    0.00 12.66  0.14
    HS1425+6099   C IV     -18.39     2.69  2.950425  0.000009   11.16    0.99 13.04  0.07
    HS1425+6099   C II     -18.39     0.00  2.950425  0.000000   11.62    0.00 12.00  0.00
    HS1425+6099   C III    -18.39     0.00  2.950425  0.000000   11.16    0.00 13.13  0.09
    HS1425+6099   H I       -6.36     2.69  2.950584  0.000009   30.41    1.54 15.95  0.08
    HS1425+6099   C IV       0.00     2.09  2.950668  0.000007   10.55    0.41 13.15  0.03
    HS1425+6099   C III      0.00     0.00  2.950668  0.000000   10.55    0.00 13.70  0.09
    HS1425+6099   C II       0.00     0.00  2.950668  0.000000   10.14    0.00 11.85  0.00
    HS1425+6099   H I       69.48     6.28  2.951586  0.000021   20.09    1.02 13.82  0.06

    HS1425+6099   C III      0.00     0.00  2.947805  0.000000   11.66    0.00 12.43  0.15
    HS1425+6099   C IV       0.00     4.49  2.947805  0.000015   11.66    1.23 12.62  0.06
    HS1425+6099   C II       0.00     0.00  2.947805  0.000000   12.23    0.00 11.95  0.00
    HS1425+6099   C IV      24.01     5.68  2.948122  0.000019   14.71    1.60 12.69  0.05
    HS1425+6099   C III     24.01     0.00  2.948122  0.000000   14.71    0.00 12.77  0.08
    HS1425+6099   C II      24.01     0.00  2.948122  0.000000   16.31    0.00 12.05  0.00
    HS1425+6099   H I       31.73     1.79  2.948224  0.000006   30.73    0.47 15.11  0.01

     Q0636+6801   C III      0.00     0.00  3.017185  0.000000    4.70    0.00 14.62  1.00
     Q0636+6801   C IV       0.00     0.90  3.017185  0.000003    4.70    0.68 13.01  0.09
     Q0636+6801   C II       0.00     0.00  3.017185  0.000000    4.22    0.00 12.10  0.00
     Q0636+6801   C IV      10.64     2.69  3.017328  0.000009   11.58    0.48 13.52  0.03
     Q0636+6801   C II      10.64     0.00  3.017328  0.000000   11.57    0.00 12.35  0.00
     Q0636+6801   C III     10.64     0.00  3.017328  0.000000   11.58    0.00 13.76  1.00
     Q0636+6801   H I       13.10    61.89  3.017361  0.000207   21.73    6.28 13.69  0.56
     Q0636+6801   H I       47.64     7.48  3.017825  0.000025   22.13    2.04 15.10  0.07
     Q0636+6801   C IV     105.62     7.18  3.018604  0.000024   14.69    2.66 12.29  0.06
     Q0636+6801   H I      105.62     0.00  3.018604  0.000000   28.94   14.80 13.97  0.31
     Q0636+6801   C II     105.62     0.00  3.018604  0.000000   43.74    0.00 12.65  0.00
     Q0636+6801   C III    105.62     0.00  3.018604  0.000000   43.74    0.00 12.80  0.00
     Q0636+6801   H I      150.94   132.46  3.019213  0.000443   41.02   25.48 13.49  0.57

     Q0636+6801   C II       0.00     0.00  3.013431  0.000000   13.10    0.00 12.30  0.00
     Q0636+6801   C IV       0.00     2.99  3.013431  0.000010   13.15    1.13 13.03  0.05
     Q0636+6801   C III      0.00     0.00  3.013431  0.000000   13.15    0.00 13.40  0.07
     Q0636+6801   H I        5.66     2.09  3.013507  0.000007   32.11    1.33 15.68  0.10
     Q0636+6801   C II      32.63     0.00  3.013869  0.000000   21.41    0.00 12.40  0.00
     Q0636+6801   C III     32.63     0.00  3.013869  0.000000   19.09    0.00 12.79  0.13
     Q0636+6801   C IV      32.63    11.96  3.013869  0.000040   19.09    3.82 12.60  0.08

      Q0420-388   C IV     -28.66     8.97  2.849229  0.000030   12.33    2.91 12.10  0.10
      Q0420-388   C III    -28.66     0.00  2.849229  0.000000   12.33    0.00 11.89  0.14
      Q0420-388   H I      -28.66     0.00  2.849229  0.000000   32.74    1.58 13.68  0.06
      Q0420-388   C III      0.00     0.00  2.849598  0.000000   15.03    0.00 12.17  0.06
      Q0420-388   C IV       0.00     2.39  2.849598  0.000008   15.03    1.49 12.59  0.04
      Q0420-388   H I        0.00     0.00  2.849598  0.000000   27.41    0.69 14.09  0.02

    HE0940-1050   C IV       0.00     0.90  2.939643  0.000003    4.88    0.40 12.36  0.02
    HE0940-1050   C II       0.00     0.00  2.939643  0.000000    4.86    0.00 11.70  0.00
    HE0940-1050   C III      0.00     0.00  2.939643  0.000000    4.88    0.00 11.65  0.05
    HE0940-1050   C IV      33.09     4.78  2.940079  0.000016   15.37    2.15 12.23  0.06
    HE0940-1050   C III     33.09     0.00  2.940079  0.000000   15.37    0.00 11.77  0.07
    HE0940-1050   C II      33.09     0.00  2.940079  0.000000   13.22    0.00 12.15  0.00
    HE0940-1050   H I       35.44     0.60  2.940110  0.000002   29.66    0.56 14.65  0.01
    HE0940-1050   C II      61.93     0.00  2.940459  0.000000    8.86    0.00 11.60  0.00
    HE0940-1050   C IV      61.93     2.99  2.940459  0.000010    8.53    1.21 12.04  0.07
    HE0940-1050   C III     61.93     0.00  2.940459  0.000000    8.53    0.00 11.78  0.06

    HE0940-1050   C III    -40.78     4.78  2.937218  0.000016   16.14    1.76 12.16  0.04
    HE0940-1050   C II     -34.25     0.00  2.937304  0.000000   44.57    0.00 12.60  0.00
    HE0940-1050   C IV     -34.25    10.17  2.937304  0.000034   42.59    4.28 12.66  0.04
    HE0940-1050   H I      -34.25     0.00  2.937304  0.000000   42.59    1.54 14.23  0.03
    HE0940-1050   H I        0.00     0.00  2.937755  0.000000   25.17    0.28 14.58  0.02
    HE0940-1050   C IV       0.00     0.90  2.937755  0.000003    9.67    0.36 12.65  0.02
    HE0940-1050   C III      0.00     0.00  2.937755  0.000000    9.67    0.00 12.51  0.01
    HE0940-1050   C II       0.00     0.00  2.937755  0.000000    9.31    0.00 11.95  0.00

    HE0940-1050   H I      -22.94    13.16  2.883211  0.000044   44.10    1.30 13.77  0.06
    HE0940-1050   H I        0.00     0.00  2.883509  0.000000   26.11    0.28 14.60  0.01
    HE0940-1050   C II       0.00     0.00  2.883509  0.000000   16.66    0.00 12.25  0.00
    HE0940-1050   C III      0.00     0.00  2.883509  0.000000   15.81    0.00 12.37  0.02
    HE0940-1050   C IV       0.00     0.60  2.883509  0.000002   15.81    0.85 12.35  0.03

    HE0940-1050   C III    -14.64     0.00  2.860703  0.000000   10.70    0.00 12.52  0.32
    HE0940-1050   C IV     -14.64    14.05  2.860703  0.000047   10.70    2.78 12.25  0.20
    HE0940-1050   C II     -14.64     0.00  2.860703  0.000000   13.48    0.00 11.95  0.00
    HE0940-1050   H I       -1.70     0.30  2.860870  0.000001   24.32    0.24 16.54  0.02
    HE0940-1050   C II       0.00     0.00  2.860892  0.000000   10.67    0.00 12.00  0.00
    HE0940-1050   C IV       0.00     3.89  2.860892  0.000013   11.39    0.72 12.67  0.08
    HE0940-1050   C III      0.00     0.00  2.860892  0.000000   11.39    0.00 13.23  0.05

    HE0940-1050   H I        0.00     0.00  2.826555  0.000000   17.20    2.41 14.51  0.21
    HE0940-1050   C III      0.00     0.00  2.826555  0.000000    6.43    0.00 13.23  0.03
    HE0940-1050   C II       0.00     0.00  2.826555  0.000000    6.18    0.00 12.00  0.00
    HE0940-1050   C IV       0.00     0.60  2.826555  0.000002    6.43    0.25 13.19  0.02
    HE0940-1050   C IV       8.60     8.07  2.826665  0.000027   16.42    1.47 12.53  0.09
    HE0940-1050   C III      8.60     0.00  2.826665  0.000000   16.42    0.00 12.83  0.08
    HE0940-1050   C II       8.60     0.00  2.826665  0.000000   17.89    0.00 12.20  0.00
    HE0940-1050   C III     42.43     0.00  2.827098  0.000000    5.30    0.00 12.24  0.07
    HE0940-1050   C IV      42.43     2.99  2.827098  0.000010    5.30    1.38 11.72  0.14
    HE0940-1050   C II      42.43     0.00  2.827098  0.000000    6.11    0.00 11.85  0.00
    HE0940-1050   C II      63.37     0.00  2.827366  0.000000    9.41    0.00 12.28  0.07
    HE0940-1050   C IV      63.37     0.90  2.827366  0.000003    9.41    0.43 12.69  0.10
    HE0940-1050   C III     63.37     0.00  2.827366  0.000000    9.41    0.00 13.45  0.01
    HE0940-1050   H I       74.15     9.57  2.827504  0.000032   28.40    1.62 15.31  0.06

    HE2347-4342   H I       -1.42     0.90  2.785319  0.000003   34.43    0.33 14.84  0.01
    HE2347-4342   C III      0.00     0.00  2.785337  0.000000   11.16    0.00 12.05  0.06
    HE2347-4342   C IV       0.00     3.59  2.785337  0.000012   11.16    1.36 12.23  0.05
    HE2347-4342   C II       0.00     0.00  2.785337  0.000000    9.80    0.00 12.10  0.00
    HE2347-4342   C II      34.52     0.00  2.785774  0.000000   19.50    0.00 12.05  0.00
    HE2347-4342   C IV      34.52     6.88  2.785774  0.000023   17.67    2.96 12.21  0.06
    HE2347-4342   C III     34.52     0.00  2.785774  0.000000   17.67    0.00 11.98  0.08
    HE2347-4342   H I       87.99     7.48  2.786451  0.000025   45.71    5.67 13.60  0.06
    HE2347-4342   C III     93.84     0.00  2.786525  0.000000   15.92    0.00 11.94  0.07
    HE2347-4342   C II      93.84     0.00  2.786525  0.000000   17.71    0.00 11.85  0.00
    HE2347-4342   C IV      93.84     4.78  2.786525  0.000016   15.92    1.79 12.28  0.04
    HE2347-4342   H I      140.21     0.00  2.787112  0.000000   23.60    0.11 14.58  0.00
    HE2347-4342   C IV     140.21     0.30  2.787112  0.000001   23.25    4.21 12.22  0.06
    HE2347-4342   C II     140.21     0.00  2.787112  0.000000   23.57    0.00 12.15  0.00

    HE2347-4342   C II       0.00     0.00  2.572434  0.000000   12.64    0.00 11.45  0.00
    HE2347-4342   C IV       0.00     0.90  2.572434  0.000003    9.20    3.44 11.88  0.12
    HE2347-4342   H I        0.00     0.00  2.572434  0.000000   28.96    0.19 15.02  0.01
    HE2347-4342   C III      0.00     0.00  2.572434  0.000000   11.09    0.00 11.90  0.00

    HE2347-4342   H I      -45.94     8.97  2.488069  0.000030   21.46    2.68 13.50  0.14
    HE2347-4342   C III      0.00     0.00  2.488605  0.000000   11.11    0.00 12.80  0.00
    HE2347-4342   H I        0.00     0.00  2.488605  0.000000   34.35    0.63 14.81  0.01
    HE2347-4342   C IV       0.00     1.79  2.488605  0.000006   11.95    0.84 12.52  0.02

    HE2347-4342   H I        0.00     0.00  2.347467  0.000000   23.56    1.29 15.99  0.20
    HE2347-4342   C II       0.00     0.00  2.347467  0.000000    9.61    0.00 11.75  0.00
    HE2347-4342   C III      0.00     0.00  2.347467  0.000000    9.72    0.00 13.26  0.22
    HE2347-4342   C IV       0.00     0.30  2.347467  0.000001    9.72    0.11 13.49  0.01

    HE2347-4342   C IV     -81.22    89.70  2.312291  0.000300   21.78   17.64 12.35  0.70
    HE2347-4342   H I      -73.28    14.35  2.312379  0.000048   19.37    2.37 14.28  0.15
    HE2347-4342   C IV     -70.75     1.50  2.312407  0.000005    7.88    1.38 12.74  0.18
    HE2347-4342   C III    -66.15     6.28  2.312458  0.000021    9.64    3.19 13.28  0.12
    HE2347-4342   C IV     -53.15     5.98  2.312602  0.000020    5.32    4.10 11.79  0.57
    HE2347-4342   C III    -44.13    19.14  2.312702  0.000064    5.62    9.35 12.25  0.48
    HE2347-4342   C IV     -26.35    18.24  2.312899  0.000061   21.08   13.52 12.45  0.27
    HE2347-4342   H I       -4.60    17.64  2.313140  0.000059   26.82    6.65 15.21  0.16
    HE2347-4342   C II       0.00     0.00  2.313191  0.000000   10.80    0.00 12.50  0.00
    HE2347-4342   C III      0.00     0.00  2.313191  0.000000   11.03    0.00 14.42  1.00
    HE2347-4342   C IV       0.00     0.60  2.313191  0.000002   11.03    0.23 13.41  0.02
    HE2347-4342   C IV      48.82    10.46  2.313732  0.000035   16.20    2.47 12.79  0.11
    HE2347-4342   C III     48.82     0.00  2.313732  0.000000   16.20    0.00 13.11  0.12
    HE2347-4342   C IV      68.95     1.20  2.313955  0.000004    6.44    1.71 12.61  0.31
    HE2347-4342   H I       69.04    19.73  2.313956  0.000066   31.33    4.90 14.93  0.12
    HE2347-4342   C III     76.35     7.48  2.314037  0.000025   11.03    3.17 13.25  0.12
    HE2347-4342   C IV      78.33    41.86  2.314059  0.000140   14.03   10.63 12.55  0.58
    HE2347-4342   C IV     113.08     6.58  2.314444  0.000022   16.74    5.15 12.54  0.13
    HE2347-4342   C III    113.08     0.00  2.314444  0.000000   16.74    0.00 12.55  0.28
    HE2347-4342   H I      126.52    18.84  2.314593  0.000063   35.81    2.80 13.95  0.11
    HE2347-4342   C III    142.41     0.00  2.314769  0.000000   14.06    0.00 12.68  0.19
    HE2347-4342   C IV     142.41    11.66  2.314769  0.000039   14.06    3.42 12.23  0.16

    HE0151-4326   H I       -8.15    70.27  2.519729  0.000235   74.22   18.44 13.27  0.44
    HE0151-4326   C IV       0.00     0.90  2.519825  0.000003   10.23    1.07 12.29  0.04
    HE0151-4326   H I        0.00     0.00  2.519825  0.000000   26.15    0.54 15.24  0.02
    HE0151-4326   C II       0.00     0.00  2.519825  0.000000   10.17    0.00 11.70  0.00
    HE0151-4326   C III      0.00     0.00  2.519825  0.000000   10.23    0.00 12.35  0.06
    HE0151-4326   H I       22.77    38.27  2.520093  0.000128   41.27    4.76 14.24  0.23

    HE0151-4326   H I      -23.63    17.64  2.492420  0.000059   23.45    2.36 13.97  0.14
    HE0151-4326   C III    -14.81     0.00  2.492523  0.000000    5.87    0.00 12.15  0.16
    HE0151-4326   C II     -14.81     0.00  2.492523  0.000000    6.88    0.00 11.50  0.00
    HE0151-4326   C IV     -14.81     4.49  2.492523  0.000015    5.87    1.75 12.18  0.13
    HE0151-4326   C III      0.00     0.00  2.492696  0.000000    7.15    0.00 13.47  0.03
    HE0151-4326   C II       0.00     0.00  2.492696  0.000000    6.93    0.00 12.15  0.00
    HE0151-4326   C IV       0.00     0.60  2.492696  0.000002    7.15    0.22 13.32  0.01
    HE0151-4326   H I        0.09     2.39  2.492697  0.000008   17.88    0.43 14.57  0.04
    HE0151-4326   C II       2.65     0.00  2.492727  0.000000   26.13    0.00 12.30  0.00
    HE0151-4326   C III      2.65     0.00  2.492727  0.000000   27.26    0.00 13.07  0.03
    HE0151-4326   C IV       2.65     3.29  2.492727  0.000011   27.26    1.13 13.04  0.03

    HE0151-4326   C II     -52.93     0.00  2.468096  0.000000    6.48    0.00 11.80  0.00
    HE0151-4326   C IV     -52.93     0.30  2.468096  0.000001    6.63    0.15 12.96  0.01
    HE0151-4326   H I      -52.93     0.00  2.468096  0.000000   22.88    1.01 12.84  0.02
    HE0151-4326   C IV     -27.93     7.48  2.468386  0.000025   10.99    2.71 12.14  0.13
    HE0151-4326   C III    -27.93     0.00  2.468386  0.000000   10.99    0.00 12.35  0.11
    HE0151-4326   C II     -27.93     0.00  2.468386  0.000000   13.70    0.00 12.10  0.00
    HE0151-4326   C II     -11.46     0.00  2.468577  0.000000   11.12    0.00 11.90  0.00
    HE0151-4326   C IV     -11.46     8.97  2.468577  0.000030    8.30    2.82 12.48  0.20
    HE0151-4326   C III    -11.46     0.00  2.468577  0.000000    8.30    0.00 12.26  0.22
    HE0151-4326   H I       -1.38     2.09  2.468694  0.000007   27.06    1.03 13.06  0.01
    HE0151-4326   C II       0.00     0.00  2.468710  0.000000    6.17    0.00 11.80  0.00
    HE0151-4326   C IV       0.00     1.20  2.468710  0.000004    6.18    0.26 13.13  0.04
    HE0151-4326   C III      0.00     0.00  2.468710  0.000000    6.18    0.00 12.76  0.31

    HE0151-4326   C II       0.00     0.00  2.449902  0.000000    5.25    0.00 12.20  0.00
    HE0151-4326   C IV       0.00     0.30  2.449902  0.000001    5.49    0.24 12.99  0.01
    HE0151-4326   H I        0.00     0.00  2.449902  0.000000   13.62    0.32 14.45  0.02
    HE0151-4326   C III      0.00     0.00  2.449902  0.000000    5.49    0.00 12.96  0.04
    HE0151-4326   C III     31.29     0.00  2.450263  0.000000   37.72    0.00 13.24  0.05
    HE0151-4326   C IV      31.29    15.85  2.450263  0.000053   37.72    4.94 12.79  0.07
    HE0151-4326   C II      31.29     0.00  2.450263  0.000000   39.94    0.00 12.90  0.00
    HE0151-4326   C II      44.29     0.00  2.450413  0.000000   11.35    0.00 12.40  0.00
    HE0151-4326   C IV      44.29     1.50  2.450413  0.000005   10.52    0.83 12.81  0.04
    HE0151-4326   C III     47.84     2.99  2.450454  0.000010   10.65    1.63 12.89  0.09
    HE0151-4326   H I       91.09     3.59  2.450953  0.000012   47.11    0.57 15.97  0.03
    HE0151-4326   H I      131.22    38.57  2.451416  0.000129   23.22    4.89 16.77  0.33
    HE0151-4326   H I      152.88    14.35  2.451666  0.000048   18.80    1.34 16.84  0.29

    HE0151-4326   H I        0.00     0.00  2.419676  0.000000   19.38    1.08 12.85  0.04
    HE0151-4326   C IV       0.00     0.60  2.419676  0.000002    8.04    0.28 12.75  0.01
    HE0151-4326   C III      0.00     0.00  2.419676  0.000000    8.04    0.00 12.76  0.02

    HE0151-4326   C III      0.00     0.00  2.415718  0.000000    8.51    0.00 13.07  0.02
    HE0151-4326   H I        0.00     0.00  2.415718  0.000000   20.07    0.36 13.36  0.01
    HE0151-4326   C IV       0.00     0.30  2.415718  0.000001    8.51    0.16 13.03  0.01

    HE0151-4326   H I      -38.68     8.67  2.400875  0.000029   36.32    1.00 14.57  0.05
    HE0151-4326   C IV     -26.28    28.70  2.401016  0.000096   24.43   10.08 12.17  0.18
    HE0151-4326   C III      0.00     0.00  2.401315  0.000000   10.67    0.00 12.37  0.06
    HE0151-4326   C IV       0.00     2.39  2.401315  0.000008   10.67    1.40 12.34  0.11
    HE0151-4326   H I        0.00     0.00  2.401315  0.000000   33.74    0.67 15.04  0.02

      Q0002-422   H I      -22.89     4.19  2.539184  0.000014   28.41    0.77 14.29  0.03
      Q0002-422   C III      0.00     0.00  2.539455  0.000000   12.78    0.00 12.18  0.06
      Q0002-422   C IV       0.00     1.79  2.539455  0.000006   12.78    0.77 12.55  0.02
      Q0002-422   C II       0.00     0.00  2.539455  0.000000   12.76    0.00 11.95  0.00
      Q0002-422   H I        0.00     0.00  2.539455  0.000000   37.04    0.97 14.24  0.03

      Q0002-422   C IV     -17.10    14.35  2.461846  0.000048   10.78    3.15 12.29  0.22
      Q0002-422   C III    -17.10     0.00  2.461846  0.000000   10.78    0.00 12.33  0.26
      Q0002-422   C II     -17.10     0.00  2.461846  0.000000   13.93    0.00 12.15  0.00
      Q0002-422   H I        0.00     0.00  2.462044  0.000000   18.06    0.26 14.83  0.02
      Q0002-422   C III      0.00     0.00  2.462044  0.000000   10.13    0.00 13.59  0.02
      Q0002-422   C II       0.00     0.00  2.462044  0.000000   10.13    0.00 12.19  0.08
      Q0002-422   C IV       0.00     1.20  2.462044  0.000004   10.13    0.65 13.34  0.02
      Q0002-422   C II      27.12     0.00  2.462358  0.000000    8.29    0.00 12.60  0.03
      Q0002-422   H I       27.12     0.00  2.462358  0.000000   16.30    0.54 15.16  0.02
      Q0002-422   C III     27.12     0.00  2.462358  0.000000    8.29    0.00 13.83  0.03
      Q0002-422   C IV      27.12     0.30  2.462358  0.000001    8.29    0.33 13.20  0.01
      Q0002-422   H I       48.28   354.91  2.462603  0.001187  108.19   51.91 13.80  0.63
      Q0002-422   C IV      65.46     7.18  2.462802  0.000024   18.90    1.68 13.13  0.06
      Q0002-422   C II      65.46     0.00  2.462802  0.000000   18.83    0.00 12.05  0.00
      Q0002-422   C III     65.46     0.00  2.462802  0.000000   18.90    0.00 13.21  0.07
      Q0002-422   H I       67.19     4.19  2.462822  0.000014   12.50    2.11 13.88  0.12
      Q0002-422   C II      76.61     0.00  2.462931  0.000000    9.79    0.00 11.65  0.00
      Q0002-422   C III     76.61     0.00  2.462931  0.000000    6.56    0.00 12.27  0.38
      Q0002-422   C IV      76.61     3.29  2.462931  0.000011    6.56    3.23 12.12  0.43
      Q0002-422   H I      101.74     0.00  2.463222  0.000000   23.55    2.82 14.56  0.06
      Q0002-422   C II     101.74     0.00  2.463222  0.000000    9.80    0.00 11.75  0.00
      Q0002-422   C III    101.74     0.00  2.463222  0.000000   10.30    0.00 13.38  0.02
      Q0002-422   C IV     101.74     0.90  2.463222  0.000003   10.30    0.50 13.26  0.01
      Q0002-422   H I      178.95     1.20  2.464116  0.000004   26.77    0.39 16.91  0.02

      Q0002-422   H I      -29.13     2.99  2.233234  0.000010   28.03    0.85 14.93  0.05
      Q0002-422   C IV       0.00     2.69  2.233549  0.000009    9.89    1.59 11.93  0.04
      Q0002-422   C II       0.00     0.00  2.233549  0.000000   10.89    0.00 12.40  0.00
      Q0002-422   C III      0.00     0.00  2.233549  0.000000   10.89    0.00 11.60  0.00

    PKS0329-255   H I        0.00     0.00  2.586757  0.000000   22.50    0.72 14.99  0.03
    PKS0329-255   C II       0.00     0.00  2.586757  0.000000    7.58    0.00 11.90  0.00
    PKS0329-255   C III      0.00     0.00  2.586757  0.000000    7.28    0.00 12.02  0.11
    PKS0329-255   C IV       0.00     1.79  2.586757  0.000006    7.28    1.17 12.37  0.06
    PKS0329-255   C III     27.34     0.00  2.587085  0.000000   19.35    0.00 12.20  0.00
    PKS0329-255   C IV      27.34     8.37  2.587085  0.000028   13.25    6.10 12.00  0.18
    PKS0329-255   C II      27.34     0.00  2.587085  0.000000   19.35    0.00 12.30  0.00
    PKS0329-255   H I       27.34     0.00  2.587085  0.000000   45.73    1.94 14.82  0.04

    PKS0329-255   C II       0.00     0.00  2.455696  0.000000    6.60    0.00 12.26  0.14
    PKS0329-255   C III      0.00     0.00  2.455696  0.000000    6.60    0.00 13.40  0.13
    PKS0329-255   C IV       0.00     2.69  2.455696  0.000009    6.60    0.47 13.34  0.09
    PKS0329-255   H I        0.09     1.79  2.455697  0.000006   22.41    0.53 15.95  0.02
    PKS0329-255   C III      9.60     0.00  2.455807  0.000000    7.66    0.00 13.31  0.25
    PKS0329-255   C IV       9.60    11.66  2.455807  0.000039    7.66    2.14 12.85  0.27
    PKS0329-255   H I       44.30     0.00  2.456208  0.000000   25.39    4.44 14.13  0.15
    PKS0329-255   C II      44.30     0.00  2.456208  0.000000   33.85    0.00 12.75  0.00
    PKS0329-255   C IV      44.30    10.17  2.456208  0.000034   25.38    8.47 12.64  0.09
    PKS0329-255   C III     44.30     0.00  2.456208  0.000000   25.38    0.00 12.70  0.13
    PKS0329-255   C III     76.57     0.00  2.456581  0.000000    8.97    0.00 12.00  0.29
    PKS0329-255   H I       76.57     0.00  2.456581  0.000000   23.31    2.08 13.51  0.24
    PKS0329-255   C IV      76.57     8.07  2.456581  0.000027    8.97    4.72 11.97  0.25
    PKS0329-255   C II      76.57     0.00  2.456581  0.000000   11.27    0.00 12.30  0.00

    PKS0329-255   C II     -25.14     0.00  2.425266  0.000000   15.05    0.00 12.15  0.00
    PKS0329-255   C IV     -25.14     3.29  2.425266  0.000011   15.09    1.18 12.97  0.03
    PKS0329-255   C III    -25.14     0.00  2.425266  0.000000   15.09    0.00 12.85  0.04
    PKS0329-255   H I      -19.99     1.20  2.425325  0.000004   31.59    0.60 15.49  0.02
    PKS0329-255   C III      0.00     0.00  2.425554  0.000000   11.23    0.00 12.82  0.05
    PKS0329-255   C II       0.00     0.00  2.425554  0.000000   11.17    0.00 12.20  0.00
    PKS0329-255   C IV       0.00     2.39  2.425554  0.000008   11.23    0.76 12.92  0.04

      Q0453-423   H I      -52.58    30.20  2.502163  0.000101   26.45    3.65 15.10  0.24
      Q0453-423   C II     -50.96     0.00  2.502182  0.000000    3.58    0.00 11.05  0.00
      Q0453-423   C IV     -50.96     1.50  2.502182  0.000005    4.67    1.09 12.26  0.09
      Q0453-423   C IV     -44.99     1.79  2.502252  0.000006   22.70    0.83 13.18  0.01
      Q0453-423   C II     -44.99     0.00  2.502252  0.000000   23.53    0.00 11.70  0.00
      Q0453-423   C III    -41.66     2.09  2.502291  0.000007   22.38    0.93 13.18  0.01
      Q0453-423   H I      -10.24    13.46  2.502659  0.000045   26.84    6.27 15.81  0.15
      Q0453-423   C IV       0.00     0.90  2.502779  0.000003   12.26    0.29 13.52  0.01
      Q0453-423   C III      0.00     0.00  2.502779  0.000000   12.26    0.00 13.76  0.02
      Q0453-423   C II       0.00     0.00  2.502779  0.000000   11.97    0.00 12.30  0.00
      Q0453-423   C III     19.29     0.00  2.503005  0.000000    8.89    0.00 12.58  0.12
      Q0453-423   C II      19.29     0.00  2.503005  0.000000   10.02    0.00 12.15  0.00
      Q0453-423   C IV      19.29     5.38  2.503005  0.000018    8.89    1.33 12.40  0.11
      Q0453-423   H I       25.01    53.22  2.503072  0.000178   23.63    7.26 15.09  0.58
      Q0453-423   H I       64.53    23.02  2.503535  0.000077   27.45    2.51 14.10  0.17

      Q0453-423   C III   -147.26     0.00  2.441813  0.000000    8.41    0.00 11.83  0.14
      Q0453-423   C IV    -147.26     0.90  2.441813  0.000003    8.41    3.83 11.75  0.13
      Q0453-423   H I     -147.26     0.00  2.441813  0.000000   22.11    0.67 14.67  0.01
      Q0453-423   C II    -147.26     0.00  2.441813  0.000000   12.24    0.00 11.65  0.00
      Q0453-423   C IV     -75.11     0.30  2.442644  0.000001    6.25    0.43 13.04  0.03
      Q0453-423   H I      -75.11     0.00  2.442644  0.000000   15.59    0.49 14.91  0.01
      Q0453-423   C III    -75.11     0.00  2.442644  0.000000    6.25    0.00 13.66  0.07
      Q0453-423   C II     -75.11     0.00  2.442644  0.000000    6.25    0.00 12.18  0.07
      Q0453-423   C III    -73.37     0.00  2.442664  0.000000   20.18    0.00 13.10  0.05
      Q0453-423   C IV     -73.37     2.39  2.442664  0.000008   20.18    1.71 12.90  0.04
      Q0453-423   H I      -36.29    13.16  2.443091  0.000044   55.22    2.29 14.85  0.03
      Q0453-423   C IV     -30.65     2.39  2.443156  0.000008   11.85    1.11 12.57  0.03
      Q0453-423   C III    -30.65     0.00  2.443156  0.000000   11.85    0.00 12.44  0.05
      Q0453-423   H I        0.00     0.00  2.443509  0.000000   21.38    4.24 14.14  0.14
      Q0453-423   C IV       0.00     0.30  2.443509  0.000001    8.51    0.16 13.38  0.01
      Q0453-423   C III      1.91     0.60  2.443531  0.000002    8.75    0.28 13.27  0.01
      Q0453-423   C III     52.10     0.00  2.444109  0.000000   16.60    0.00 13.08  0.05
      Q0453-423   H I       52.10     0.00  2.444109  0.000000   12.96    0.36 14.62  0.01
      Q0453-423   C IV      52.10     0.00  2.444109  0.000000   16.60    1.11 12.87  0.04
      Q0453-423   C II      52.10     0.00  2.444109  0.000000    5.21    0.00 12.66  0.11
      Q0453-423   C III     52.10     0.00  2.444109  0.000000    5.21    0.00 13.41  0.08
      Q0453-423   C IV      52.10     0.30  2.444109  0.000001    5.21    0.68 12.63  0.06

      Q0453-423   H I      -57.84     4.78  2.395659  0.000016   36.54    1.10 14.33  0.02
      Q0453-423   C IV      -7.66     8.07  2.396229  0.000027   11.27    1.06 13.72  0.13
      Q0453-423   C III     -7.66     0.00  2.396229  0.000000   11.27    0.00 13.14  0.15
      Q0453-423   C III      0.00     0.00  2.396316  0.000000    6.26    0.00 13.88  0.11
      Q0453-423   C II       0.00     0.00  2.396316  0.000000    5.86    0.00 11.75  0.00
      Q0453-423   C IV       0.00     0.30  2.396316  0.000001    6.26    0.40 14.10  0.05
      Q0453-423   H I        2.02     1.50  2.396339  0.000005   27.28    0.93 14.77  0.01
      Q0453-423   C IV      20.34     0.30  2.396547  0.000001    5.25    0.19 13.31  0.01
      Q0453-423   C III     20.34     0.00  2.396547  0.000000    5.25    0.00 12.94  0.06
      Q0453-423   C II      20.34     0.00  2.396547  0.000000    5.06    0.00 11.80  0.00
      Q0453-423   C II      38.65     0.00  2.396755  0.000000    6.79    0.00 11.60  0.00
      Q0453-423   C IV      38.65     0.30  2.396755  0.000001    6.91    0.12 13.34  0.01
      Q0453-423   C III     38.65     0.00  2.396755  0.000000    6.91    0.00 13.06  0.04
      Q0453-423   H I       38.65     0.00  2.396755  0.000000   18.96    0.60 14.16  0.03
      Q0453-423   H I       99.57     0.00  2.397447  0.000000   46.98    5.93 13.86  0.05
      Q0453-423   C IV      99.57     3.29  2.397447  0.000011   16.73    1.39 12.71  0.03
      Q0453-423   C III     99.57     0.00  2.397447  0.000000   16.73    0.00 12.25  0.09
      Q0453-423   C II      99.57     0.00  2.397447  0.000000   18.12    0.00 11.80  0.00
      Q0453-423   H I      130.73     0.00  2.397801  0.000000   18.28    0.24 14.41  0.01
      Q0453-423   C III    130.73     0.00  2.397801  0.000000    9.72    0.00 13.16  0.02
      Q0453-423   C IV     130.73     0.30  2.397801  0.000001    9.72    0.14 13.78  0.01
      Q0453-423   C II     130.73     0.00  2.397801  0.000000    9.58    0.00 11.70  0.00
      Q0453-423   C III    147.02     0.00  2.397986  0.000000    4.12    0.00 11.75  0.19
      Q0453-423   C IV     147.02     2.09  2.397986  0.000007    4.12    1.14 12.35  0.11
      Q0453-423   C II     147.02     0.00  2.397986  0.000000    4.78    0.00 11.50  0.00
      Q0453-423   C III    162.25     0.00  2.398159  0.000000   11.73    0.00 11.69  0.25
      Q0453-423   H I      162.25     0.00  2.398159  0.000000   18.97    1.95 13.39  0.07
      Q0453-423   C IV     162.25     2.69  2.398159  0.000009   11.73    1.10 12.74  0.04
      Q0453-423   C II     162.25     0.00  2.398159  0.000000   11.68    0.00 12.05  0.00

      Q0453-423   C III      0.00     0.00  2.277569  0.000000    9.48    0.00 13.05  0.05
      Q0453-423   H I        0.00     0.00  2.277569  0.000000   18.84    0.95 13.54  0.03
      Q0453-423   C IV       0.00     0.60  2.277569  0.000002    9.48    0.24 12.99  0.01

      Q0453-423   H I      -55.19    97.77  2.168833  0.000327   56.82   20.76 12.81  0.32
      Q0453-423   C III      0.00     0.00  2.169418  0.000000   15.75    0.00 12.55  0.00
      Q0453-423   C IV       0.00     2.39  2.169418  0.000008   14.66    1.09 12.45  0.03
      Q0453-423   H I        0.00     0.00  2.169418  0.000000   35.87    3.92 13.36  0.12
      Q0453-423   C II       0.00     0.00  2.169418  0.000000   15.75    0.00 12.05  0.00
      Q0453-423   H I       28.58     1.79  2.169721  0.000006   20.39    0.85 13.06  0.05
      Q0453-423   H I       48.87     0.00  2.169936  0.000000   59.09    1.88 13.30  0.02
      Q0453-423   C IV      48.87     4.49  2.169936  0.000015   17.69    2.17 12.27  0.04
      Q0453-423   C II      48.87     0.00  2.169936  0.000000   17.56    0.00 12.10  0.00
      Q0453-423   C III     48.87     0.00  2.169936  0.000000   19.86    0.00 12.65  0.00

    HE1347-2457   H I        0.00     0.00  2.370003  0.000000   20.57    2.80 14.10  0.09
    HE1347-2457   C II       0.00     0.00  2.370003  0.000000   10.32    0.00 11.55  0.00
    HE1347-2457   C IV       0.00     1.50  2.370003  0.000005    9.62    0.70 12.60  0.03
    HE1347-2457   C III      0.00     0.00  2.370003  0.000000    9.62    0.00 12.33  0.04
    HE1347-2457   C III     27.33     0.00  2.370311  0.000000   12.43    0.00 12.06  0.08
    HE1347-2457   C IV      27.33     2.39  2.370311  0.000008   12.43    1.50 12.60  0.04
    HE1347-2457   C II      27.33     0.00  2.370311  0.000000   13.93    0.00 12.40  0.00
    HE1347-2457   H I       47.11     2.09  2.370534  0.000007   30.07    0.45 14.86  0.01
    HE1347-2457   C IV      50.48     4.78  2.370572  0.000016    6.33    2.23 11.90  0.12
    HE1347-2457   C II      50.48     0.00  2.370572  0.000000    8.56    0.00 12.10  0.00
    HE1347-2457   C III     50.48     0.00  2.370572  0.000000    6.33    0.00 11.49  0.21

      Q0329-385   C III    -61.16     0.00  2.372835  0.000000   26.50    0.00 12.40  0.00
      Q0329-385   C IV     -61.16     5.68  2.372835  0.000019   21.94    4.56 12.38  0.09
      Q0329-385   H I      -61.16     0.00  2.372835  0.000000   75.74    0.84 14.66  0.02
      Q0329-385   C II     -61.16     0.00  2.372835  0.000000   26.50    0.00 12.80  0.00
      Q0329-385   H I      -16.04     2.09  2.373344  0.000007   38.66    0.62 15.13  0.01
      Q0329-385   C IV       0.00     7.48  2.373525  0.000025   20.04    3.22 12.48  0.06
      Q0329-385   C II       0.00     0.00  2.373525  0.000000   22.04    0.00 12.75  0.00
      Q0329-385   C III      0.00     0.00  2.373525  0.000000   23.26    0.00 12.60  0.00

      Q0329-385   C IV     -41.33    10.76  2.363330  0.000036   15.94    4.89 12.12  0.11
      Q0329-385   C II     -41.33     0.00  2.363330  0.000000   20.83    0.00 12.70  0.00
      Q0329-385   C III    -41.33     0.00  2.363330  0.000000   16.86    0.00 12.40  0.00
      Q0329-385   H I      -30.84     4.49  2.363448  0.000015   29.47    0.70 14.66  0.03
      Q0329-385   C IV       0.00     3.89  2.363795  0.000013   10.78    1.77 12.35  0.05
      Q0329-385   C II       0.00     0.00  2.363795  0.000000   11.24    0.00 12.55  0.00
      Q0329-385   C III      0.00     0.00  2.363795  0.000000   11.24    0.00 12.15  0.00
      Q0329-385   H I        0.00     0.00  2.363795  0.000000   25.95    0.59 14.33  0.05

      Q0329-385   H I      -21.41    13.46  2.351763  0.000045   14.24    6.74 12.24  0.19
      Q0329-385   C IV       0.00     2.39  2.352003  0.000008    6.09    0.49 13.23  0.10
      Q0329-385   C II       0.00     0.00  2.352003  0.000000    6.58    0.00 12.05  0.00
      Q0329-385   C III      0.00     0.00  2.352003  0.000000    6.09    0.00 12.24  0.26
      Q0329-385   C IV       9.72     5.38  2.352112  0.000018    7.93    1.05 13.16  0.11
      Q0329-385   C III      9.72     0.00  2.352112  0.000000    7.93    0.00 12.66  0.10
      Q0329-385   C II       9.72     0.00  2.352112  0.000000    7.86    0.00 11.90  0.00
      Q0329-385   H I       13.65     3.59  2.352156  0.000012   18.67    1.53 13.04  0.03

      Q0329-385   H I      -61.26     6.88  2.313576  0.000023   25.17    1.84 13.78  0.06
      Q0329-385   C IV     -29.05     5.68  2.313933  0.000019    9.22    2.81 12.02  0.10
      Q0329-385   H I      -29.05     0.00  2.313933  0.000000   21.95    2.85 13.60  0.10
      Q0329-385   C III    -29.05     0.00  2.313933  0.000000   12.03    0.00 12.40  0.00
      Q0329-385   C II     -29.05     0.00  2.313933  0.000000   10.83    0.00 12.55  0.00
      Q0329-385   C II       0.00     0.00  2.314255  0.000000    7.65    0.00 12.25  0.00
      Q0329-385   C IV       0.00     2.09  2.314255  0.000007    6.56    1.09 12.29  0.05
      Q0329-385   H I        0.00     0.00  2.314255  0.000000   22.66    0.79 13.68  0.03
      Q0329-385   C III      0.00     0.00  2.314255  0.000000    7.23    0.00 12.25  0.00

      Q0329-385   C II    -284.34     0.00  2.248307  0.000000    8.97    0.00 12.40  0.00
      Q0329-385   C III   -284.34     0.00  2.248307  0.000000   10.81    0.00 12.20  0.00
      Q0329-385   H I     -284.34     0.00  2.248307  0.000000    8.49    4.10 12.21  0.31
      Q0329-385   C IV    -284.34     4.49  2.248307  0.000015    8.49    2.32 12.29  0.12
      Q0329-385   C II    -236.80     0.00  2.248824  0.000000   24.78    0.00 12.85  0.00
      Q0329-385   H I     -236.80     0.00  2.248824  0.000000   52.21    5.32 13.40  0.05
      Q0329-385   C III   -236.80     0.00  2.248824  0.000000   22.18    0.00 12.55  0.00
      Q0329-385   C IV    -236.80    11.36  2.248824  0.000038   18.76    6.02 12.29  0.12
      Q0329-385   C IV    -184.84     3.59  2.249389  0.000012   14.09    2.32 12.40  0.06
      Q0329-385   C II    -184.84     0.00  2.249389  0.000000   16.41    0.00 12.55  0.00
      Q0329-385   C III   -184.84     0.00  2.249389  0.000000   14.09    0.00 12.30  0.34
      Q0329-385   H I     -184.84     0.00  2.249389  0.000000   18.02    2.69 12.90  0.10
      Q0329-385   C III    -92.97     0.00  2.250388  0.000000   17.63    0.00 12.60  0.27
      Q0329-385   C IV     -92.97    26.61  2.250388  0.000089   17.63    6.90 12.72  0.24
      Q0329-385   C II     -92.97     0.00  2.250388  0.000000   24.60    0.00 12.60  0.00
      Q0329-385   C III    -79.09     0.00  2.250539  0.000000    6.62    0.00 12.55  0.25
      Q0329-385   C II     -79.09     0.00  2.250539  0.000000    7.88    0.00 12.25  0.00
      Q0329-385   C IV     -79.09     2.99  2.250539  0.000010    6.62    2.25 12.60  0.26
      Q0329-385   C III    -61.25     0.00  2.250733  0.000000   11.02    0.00 12.29  0.22
      Q0329-385   C IV     -61.25     7.77  2.250733  0.000026   11.02    3.35 12.54  0.13
      Q0329-385   C II     -61.25     0.00  2.250733  0.000000   14.40    0.00 12.60  0.00
      Q0329-385   H I      -55.27    87.61  2.250798  0.000293   43.74    8.77 14.71  0.49
      Q0329-385   H I      -39.82    12.86  2.250966  0.000043   25.09    4.53 15.12  0.19
      Q0329-385   C III    -30.71     0.00  2.251065  0.000000   11.07    0.00 14.02  1.00
      Q0329-385   C IV     -30.71     0.60  2.251065  0.000002   11.07    0.28 14.03  0.01
      Q0329-385   C II     -30.71     0.00  2.251065  0.000000   11.10    0.00 12.50  0.00
      Q0329-385   C III    -12.69     0.00  2.251261  0.000000    3.51    0.00 12.68  0.27
      Q0329-385   C II     -12.69     0.00  2.251261  0.000000    4.29    0.00 12.05  0.00
      Q0329-385   C IV     -12.69     2.69  2.251261  0.000009    3.51    1.54 12.86  0.14
      Q0329-385   C III      0.00     0.00  2.251399  0.000000    6.16    0.00 13.40  0.31
      Q0329-385   C IV       0.00     1.20  2.251399  0.000004    6.16    0.84 13.87  0.09
      Q0329-385   C II       0.00     0.00  2.251399  0.000000    7.00    0.00 12.25  0.00
      Q0329-385   H I        2.12    17.64  2.251422  0.000059   33.89    2.33 15.09  0.11
      Q0329-385   C II      10.76     0.00  2.251516  0.000000   11.44    0.00 12.45  0.00
      Q0329-385   C III     10.76     0.00  2.251516  0.000000   10.54    0.00 13.63  0.14
      Q0329-385   C IV      10.76     7.77  2.251516  0.000026   10.54    1.52 13.70  0.13
      Q0329-385   C III     40.92     0.00  2.251844  0.000000    9.07    0.00 12.62  0.08
      Q0329-385   C IV      40.92     0.90  2.251844  0.000003    9.07    0.46 13.12  0.02
      Q0329-385   C II      40.92     0.00  2.251844  0.000000    8.60    0.00 12.40  0.00

     Q0109-3518   H I       -7.46     1.50  2.326821  0.000005   21.38    0.17 16.05  0.03
     Q0109-3518   C II       0.00     0.00  2.326904  0.000000    9.36    0.00 11.80  0.00
     Q0109-3518   C IV       0.00     2.69  2.326904  0.000009   10.37    1.01 11.99  0.04
     Q0109-3518   C III      0.00     0.00  2.326904  0.000000   10.37    0.00 12.73  0.04
     Q0109-3518   H I       41.52     4.49  2.327366  0.000015   20.07    0.91 15.34  0.02
     Q0109-3518   C III     44.85     4.78  2.327403  0.000016   11.42    2.06 12.35  0.06

    HE1122-1648   C IV       0.00     0.30  2.339275  0.000001    8.11    1.47 11.81  0.06
    HE1122-1648   H I        0.00     0.00  2.339275  0.000000   26.72    0.13 14.26  0.00
    HE1122-1648   C III      0.00     0.00  2.339275  0.000000    9.01    0.00 11.80  0.00
    HE1122-1648   C II       0.00     0.00  2.339275  0.000000    9.01    0.00 11.60  0.00

    HE1122-1648   C II       0.00     0.00  2.206364  0.000000   11.99    0.00 11.70  0.00
    HE1122-1648   C IV       0.00     1.79  2.206364  0.000006   11.12    0.87 12.13  0.03
    HE1122-1648   C III      0.00     0.00  2.206364  0.000000   11.09    0.00 12.35  0.00
    HE1122-1648   H I        0.00     0.00  2.206364  0.000000   23.38    0.89 14.86  0.04
    HE1122-1648   H I       13.89     2.39  2.206513  0.000008   34.64    0.32 14.84  0.03

    HE0001-2340   H I      -40.38   191.96  2.161238  0.000642   50.92   45.59 14.61  0.66
    HE0001-2340   H I       -9.93    20.33  2.161560  0.000068   18.67    7.61 14.91  0.31
    HE0001-2340   C II       0.00     0.00  2.161665  0.000000   21.62    0.00 12.40  0.00
    HE0001-2340   C IV       0.00    11.36  2.161665  0.000038   16.57    5.05 12.50  0.12
    HE0001-2340   C III      0.00     0.00  2.161665  0.000000   19.47    0.00 12.65  0.00
    HE0001-2340   H I       30.92    21.53  2.161992  0.000072   29.05    4.58 15.15  0.15
    HE0001-2340   C IV      42.27    20.93  2.162112  0.000070   20.79    9.85 12.37  0.17
    HE0001-2340   C III     42.27     0.00  2.162112  0.000000   25.81    0.00 12.70  0.00
    HE0001-2340   C II      42.27     0.00  2.162112  0.000000   30.64    0.00 12.70  0.00
    HE0001-2340   C IV     165.59     1.50  2.163416  0.000005    8.18    5.95 11.89  0.22
    HE0001-2340   C III    165.59     0.00  2.163416  0.000000   14.13    0.00 12.50  0.00
    HE0001-2340   C II     165.59     0.00  2.163416  0.000000   14.13    0.00 12.30  0.00
    HE0001-2340   H I      165.59     0.00  2.163416  0.000000   24.20    0.54 14.64  0.02

    PKS1448-292   C III    -33.81     0.00  2.165659  0.000000   14.84    0.00 12.79  0.13
    PKS1448-292   C IV     -33.81     5.68  2.165659  0.000019   14.84    2.80 12.23  0.07
    PKS1448-292   H I      -20.87    20.03  2.165796  0.000067   39.41    2.30 14.99  0.12
    PKS1448-292   C III      0.00     0.00  2.166017  0.000000   10.35    0.00 13.46  0.11
    PKS1448-292   C IV       0.00     2.39  2.166017  0.000008   10.35    0.70 13.21  0.04
    PKS1448-292   C II       0.00     0.00  2.166017  0.000000   10.33    0.00 12.60  0.00
    PKS1448-292   C IV      16.15     3.59  2.166188  0.000012    8.75    1.64 12.81  0.15
    PKS1448-292   C III     16.15     0.00  2.166188  0.000000    8.75    0.00 13.12  0.14
    PKS1448-292   C II      16.15     0.00  2.166188  0.000000   10.39    0.00 12.55  0.00
    PKS1448-292   H I       16.43    11.36  2.166191  0.000038   24.44    2.51 15.12  0.14
    PKS1448-292   C IV      34.94    11.06  2.166387  0.000037   15.73    3.23 12.63  0.12
    PKS1448-292   C III     34.94     0.00  2.166387  0.000000   15.73    0.00 12.49  0.24
    PKS1448-292   C II      34.94     0.00  2.166387  0.000000   17.69    0.00 12.45  0.00
    PKS1448-292   H I       58.36    69.67  2.166635  0.000233   28.57   10.99 13.37  0.51
    PKS1448-292   C IV     135.52     6.28  2.167452  0.000021    8.88    2.71 12.12  0.11
    PKS1448-292   C III    135.52     0.00  2.167452  0.000000   11.59    0.00 12.75  0.00
    PKS1448-292   C II     135.52     0.00  2.167452  0.000000   11.59    0.00 12.45  0.00
    PKS1448-292   H I      141.57     2.09  2.167516  0.000007   27.37    0.78 13.71  0.02
    PKS1448-292   C IV     157.43     7.77  2.167684  0.000026   10.18    4.50 12.07  0.15
    PKS1448-292   C III    157.43     0.00  2.167684  0.000000   14.68    0.00 12.70  0.00
    PKS1448-292   C II     157.43     0.00  2.167684  0.000000   14.68    0.00 12.50  0.00
    PKS1448-292   H I      183.40     0.00  2.167959  0.000000   24.20    1.58 13.26  0.05
    PKS1448-292   C IV     183.40     4.19  2.167959  0.000014    7.01    3.04 11.86  0.14
    PKS1448-292   C III    183.40     0.00  2.167959  0.000000   10.05    0.00 12.65  0.00
    PKS1448-292   C II     183.40     0.00  2.167959  0.000000   10.05    0.00 12.40  0.00


